Moderator: Moderating Text-to-Image Diffusion Models through Fine-grained Context-based Policies

We present Moderator, a policy-based model management system that allows administrators to specify fine-grained content moderation policies and modify the weights of a text-to-image (TTI) model to make it significantly more challenging for users to produce images that violate the policies. In contrast to existing general-purpose model editing techniques, which unlearn concepts without considering the associated contexts, Moderator allows admins to specify what content should be moderated, under which context, how it should be moderated, and why moderation is necessary. Given a set of policies, Moderator first prompts the original model to generate images that need to be moderated, then uses these self-generated images to reverse fine-tune the model to compute task vectors for moderation and finally negates the original model with the task vectors to decrease its performance in generating moderated content. We evaluated Moderator with 14 participants to play the role of admins and found they could quickly learn and author policies to pass unit tests in approximately 2.29 policy iterations. Our experiment with 32 stable diffusion users suggested that Moderator can prevent 65% of users from generating moderated content under 15 attempts and require the remaining users an average of 8.3 times more attempts to generate undesired content.

==> parts/QA.txt <==
0209-Update-ToDoList
Table-1 need original prompt, use fig. 4-> change to fig. 1
    - prompt
    - full policy
    - generated by which model

Terminology
Experiment: Time-consider wait time
Experiment: Payment (符合当地的payment) 大陆发的论文，Each interview lasted about 50 minutes and participants were provided with a 50 CNY honorarium for their time.

0227

Figure 1显示的definition不够好，比如Black也应该算style？style应该是global的？
每个element需要cover哪些purpose，purpose-orietend policy
policy没有统一
颜色调整一下（不色盲friendly）
Harm换成Purpose/Mitigation Reason
element的说法不好，英文里面没有这种说法

Section-4, expressive 重复了，删除
Failed design，缺乏topic sentence，第一句话是topic sentence，总分结构，每一段第一句都要总结本段话写的什么
任何东西有点复杂都要有例子
把不属于contribution的放在一起，不要把别人的东西跟自己的东西放在一起
要用critic的眼光revise文章
